Detectability of embedded protoplanets from hydrodynamical simulations

We predict magnitudes for young planets embedded in transition discs, still affected by extinction due to material in the disc. We focus on Jupiter-size planets at a late stage of their formation, when the planet has carved a deep gap in the gas and dust distributions and the disc starts being transparent to the planet flux in the infrared (IR). Column densities are estimated by means of three-dimensional hydrodynamical models, performed for several planet masses. Expected magnitudes are obtained by using typical extinction properties of the disc material and evolutionary models of giant planets. For the simulated cases located at $5.2$ AU in a disc with local unperturbed surface density of $127$ $\mathrm{g} \cdot \mathrm{cm}^{-2}$, a $1$ $M_J$ planet is highly extincted in J-, H- and K-bands, with predicted absolute magnitudes $\ge 50$ mag. In L- and M-bands extinction decreases, with planet magnitudes between $25$ and $35$ mag. In the N-band, due to the silicate feature on the dust opacities, the expected magnitude increases to $40$ mag. For a $2$ $M_J$ planet, the magnitudes in J-, H- and K-bands are above $22$ mag, while for L-, M- and N-bands the planet magnitudes are between $15$ and $20$ mag. For the $5$ $M_J$ planet, extinction does not play a role in any IR band, due to its ability to open deep gaps. Contrast curves are derived for the transition discs in CQ Tau, PDS70, HL Tau, TW Hya and HD163296. Planet mass upper-limits are estimated for the known gaps in the last two systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
